Multi-Domain Neural Machine Translation with Word-Level Adaptive Layer-wise Domain Mixing

Many multi-domain neural machine translation (NMT) models achieve knowledge transfer by enforcing one encoder to learn shared embedding across domains. However, this design lacks adaptation to individual domains. To overcome this limitation, we propose a novel multi-domain NMT model using individual modules for each domain, on which we apply word-level, adaptive and layer-wise domain mixing. We first observe that words in a sentence are often related to multiple domains. Hence, we assume each word has a domain proportion, which indicates its domain preference. Then word representations are obtained by mixing their embedding in individual domains based on their domain proportions. We show this can be achieved by carefully designing multi-head dot-product attention modules for different domains, and eventually taking weighted averages of their parameters by word-level layer-wise domain proportions. Through this, we can achieve effective domain knowledge sharing, and capture fine-grained domain-specific knowledge as well. Our experiments show that our proposed model outperforms existing ones in several NMT tasks.

==> figure/domain_prop/zh2en/src_str.txt <==
根据 中国 证监会 、 人民 银行 第 12 号令 发布 的 《 合格 境外 机构 投资者 境内 证券 投资 管理 暂行 办法 》 ， 国家 外汇 管理局 制定 了 《 合格 境外 机构 投资者 境内 证券 投资 外汇 管理 暂行 规定 》 ， 二ＯＯ 二年 十一月 二十八日 发布 ， 自 2002年 12月 1日 起 施行 。 

==> figure/domain_prop/zh2en/target_str.txt <==
In compliance with the Interim Measures on the Administration of Domestic Securities Investment by Qualified Foreign Institutional Investors promulgated as Decree No . 12 by the China Securities Regulatory Commission and the People &apos; &apos; s Bank of China , the State Administration of Foreign Exchange has formulated the Interim Provisions on Foreign Exchange Administration of Domestic Securities Investment by Qualified Foreign Institutional Investors , which is hereby promulgated and shall take effect as from December 1 , 2002.Attachment :

==> tech report/figure/domain_prop/zh2en/src_str.txt <==
根据 中国 证监会 、 人民 银行 第 12 号令 发布 的 《 合格 境外 机构 投资者 境内 证券 投资 管理 暂行 办法 》 ， 国家 外汇 管理局 制定 了 《 合格 境外 机构 投资者 境内 证券 投资 外汇 管理 暂行 规定 》 ， 二ＯＯ 二年 十一月 二十八日 发布 ， 自 2002年 12月 1日 起 施行 。 

==> tech report/figure/domain_prop/zh2en/target_str.txt <==
In compliance with the Interim Measures on the Administration of Domestic Securities Investment by Qualified Foreign Institutional Investors promulgated as Decree No . 12 by the China Securities Regulatory Commission and the People &apos; &apos; s Bank of China , the State Administration of Foreign Exchange has formulated the Interim Provisions on Foreign Exchange Administration of Domestic Securities Investment by Qualified Foreign Institutional Investors , which is hereby promulgated and shall take effect as from December 1 , 2002.Attachment :
